Shortest period for outer orbit in compact hierarchical triple? Discovery of SB1 around V0885 Per

I present a discovery of SB1 in the LAMOST-MRS spectra of eclipsing contact binary V 885 Per. Spectroscopic orbit has period only $P=21.8$ day, which will make it shortest known outer period in compact hierarchical triple system, if this SB1 is indeed bound to the inner system. Unfortunately quality of available spectra don't allow to give definitive answer to this question, with other orbital hierarchy like 2+2 is also possible. Analysis of the eclipse timing variations showed a gradual increase in the orbital period of the inner eclipsing pair, as well as long-term changes that can be explained either by the light time travel effect due to an additional component or by magnetic activity.

==> fig/NSVS_lc4wd.txt <==
2.451505181484789122e+06 1.304655999999999949e+01 2.000000000000000000e+01
2.451505181484789122e+06 1.308888999999999925e+01 2.000000000000000000e+01
2.451505188054242171e+06 1.308888999999999925e+01 2.000000000000000000e+01
2.451505035303819925e+06 1.313122000000000078e+01 2.000000000000000000e+01
2.451505153563093394e+06 1.315766999999999953e+01 2.000000000000000000e+01
2.451505061581633054e+06 1.322645999999999944e+01 2.000000000000000000e+01
2.451504972887937445e+06 1.325290999999999997e+01 2.000000000000000000e+01
2.451505028734366875e+06 1.325290999999999997e+01 2.000000000000000000e+01
2.451505163417273201e+06 1.325290999999999997e+01 2.000000000000000000e+01
2.451505010666851420e+06 1.326877999999999957e+01 2.000000000000000000e+01
2.451505178200062364e+06 1.327407000000000004e+01 2.000000000000000000e+01
2.451505234043452889e+06 1.327937000000000012e+01 2.000000000000000000e+01
2.451505078008304350e+06 1.328466000000000058e+01 2.000000000000000000e+01
2.451505204477875028e+06 1.330053000000000019e+01 2.000000000000000000e+01
2.451504999168789014e+06 1.331110999999999933e+01 2.000000000000000000e+01
2.451505102645273320e+06 1.332169000000000025e+01 2.000000000000000000e+01
2.451505146993640345e+06 1.332698000000000071e+01 2.000000000000000000e+01
2.451504959749030881e+06 1.333228000000000080e+01 2.000000000000000000e+01
2.451505109214726370e+06 1.333228000000000080e+01 2.000000000000000000e+01
2.451505204477875028e+06 1.333756999999999948e+01 2.000000000000000000e+01
2.451505009022968821e+06 1.334549999999999947e+01 2.000000000000000000e+01
2.451505015592421871e+06 1.334285999999999994e+01 2.000000000000000000e+01
2.451505020521031227e+06 1.334285999999999994e+01 2.000000000000000000e+01
2.451504961389875039e+06 1.334815000000000040e+01 2.000000000000000000e+01
2.451505035303819925e+06 1.334815000000000040e+01 2.000000000000000000e+01
2.451505146993640345e+06 1.334815000000000040e+01 2.000000000000000000e+01
2.451505201193148736e+06 1.335344000000000086e+01 2.000000000000000000e+01
2.451505206121757627e+06 1.335344000000000086e+01 2.000000000000000000e+01
2.451505020521031227e+06 1.336402000000000001e+01 2.000000000000000000e+01
2.451505123997515533e+06 1.337459999999999916e+01 2.000000000000000000e+01
2.451504994240179658e+06 1.339048000000000016e+01 2.000000000000000000e+01
2.451505110858608969e+06 1.339577000000000062e+01 2.000000000000000000e+01
2.451505145349757746e+06 1.341164000000000023e+01 2.000000000000000000e+01
2.451505074723578058e+06 1.341693000000000069e+01 2.000000000000000000e+01
2.451505099360546563e+06 1.342221999999999937e+01 2.000000000000000000e+01
2.451504981101273093e+06 1.343280000000000030e+01 2.000000000000000000e+01
2.451504989314609207e+06 1.343280000000000030e+01 2.000000000000000000e+01
2.451504959749030881e+06 1.344339000000000084e+01 2.000000000000000000e+01
2.451505122353632934e+06 1.344339000000000084e+01 2.000000000000000000e+01
2.451505178200062364e+06 1.344339000000000084e+01 2.000000000000000000e+01
2.451505237328179646e+06 1.345396999999999998e+01 2.000000000000000000e+01
2.451505078008304350e+06 1.346454999999999913e+01 2.000000000000000000e+01
2.451505242256789003e+06 1.346454999999999913e+01 2.000000000000000000e+01
2.451505237328179646e+06 1.346983999999999959e+01 2.000000000000000000e+01
2.451505250470124651e+06 1.346983999999999959e+01 2.000000000000000000e+01
2.451505238972062245e+06 1.349100999999999928e+01 2.000000000000000000e+01
2.451504959749030881e+06 1.350159000000000020e+01 2.000000000000000000e+01
2.451504967962366994e+06 1.350159000000000020e+01 2.000000000000000000e+01
2.451505076364421751e+06 1.350159000000000020e+01 2.000000000000000000e+01
2.451504963033757638e+06 1.351216999999999935e+01 2.000000000000000000e+01
2.451505099360546563e+06 1.351745999999999981e+01 2.000000000000000000e+01
2.451505253754851408e+06 1.352011000000000074e+01 2.000000000000000000e+01
2.451505076364421751e+06 1.352275000000000027e+01 2.000000000000000000e+01
2.451505237328179646e+06 1.352275000000000027e+01 2.000000000000000000e+01
2.451504961389875039e+06 1.354921000000000042e+01 2.000000000000000000e+01
2.451505252110968810e+06 1.354921000000000042e+01 2.000000000000000000e+01
2.451505243897632696e+06 1.356508000000000003e+01 2.000000000000000000e+01
2.451505050086609088e+06 1.338419000000000025e+01 2.000000000000000000e+01
2.451505050086609088e+06 1.338518999999999970e+01 2.000000000000000000e+01
2.451505050086609088e+06 1.338618999999999915e+01 2.000000000000000000e+01
2.451505013951577712e+06 1.313650999999999947e+01 5.000000000000000000e+01
2.451505020521031227e+06 1.315766999999999953e+01 5.000000000000000000e+01
2.451505023805757519e+06 1.318148000000000053e+01 5.000000000000000000e+01
2.451505051453979220e+06 1.324385000000000012e+01 5.000000000000000000e+01
2.451504987670726608e+06 1.318412999999999968e+01 5.000000000000000000e+01
2.451505166701999959e+06 1.318942000000000014e+01 5.000000000000000000e+01
2.451505146993640345e+06 1.319471000000000060e+01 5.000000000000000000e+01
2.451505014978624880e+06 1.322639000000000031e+01 5.000000000000000000e+01
2.451505177379640285e+06 1.320528999999999975e+01 5.000000000000000000e+01
2.451505188054242171e+06 1.320528999999999975e+01 5.000000000000000000e+01
2.451504993213132955e+06 1.321785999999999994e+01 5.000000000000000000e+01
2.451505148032841738e+06 1.322045999999999921e+01 5.000000000000000000e+01
2.451505028734366875e+06 1.322115999999999936e+01 5.000000000000000000e+01
2.451505195444117300e+06 1.322381000000000029e+01 5.000000000000000000e+01
2.451505135495577939e+06 1.322645999999999944e+01 5.000000000000000000e+01
2.451505165881577879e+06 1.322910000000000075e+01 5.000000000000000000e+01
2.451505178200062364e+06 1.323704000000000036e+01 5.000000000000000000e+01
2.451505001988609787e+06 1.324128999999999934e+01 5.000000000000000000e+01
2.451505127282242291e+06 1.324233000000000082e+01 5.000000000000000000e+01
2.451505216778127942e+06 1.327580000000000027e+01 5.000000000000000000e+01
2.451505147318770643e+06 1.326957999999999949e+01 5.000000000000000000e+01
2.451505194623695221e+06 1.325820000000000043e+01 5.000000000000000000e+01
2.451504982742117252e+06 1.326614000000000004e+01 5.000000000000000000e+01
2.451504998503335286e+06 1.327948999999999913e+01 5.000000000000000000e+01
2.451505188874664251e+06 1.328200999999999965e+01 5.000000000000000000e+01
2.451505087002560496e+06 1.331813999999999965e+01 5.000000000000000000e+01
2.451505131262808107e+06 1.332399999999999984e+01 5.000000000000000000e+01
2.451504982407871168e+06 1.334207999999999927e+01 5.000000000000000000e+01
2.451505058296906296e+06 1.332698000000000071e+01 5.000000000000000000e+01
2.451505068154124543e+06 1.332698000000000071e+01 5.000000000000000000e+01
2.451505214717957191e+06 1.332998000000000083e+01 5.000000000000000000e+01
2.451504999168789014e+06 1.333567999999999998e+01 5.000000000000000000e+01
2.451505140421148390e+06 1.333756999999999948e+01 5.000000000000000000e+01
2.451505222931292839e+06 1.334055999999999997e+01 5.000000000000000000e+01
2.451505076364421751e+06 1.334285999999999994e+01 5.000000000000000000e+01
2.451505234161958564e+06 1.334436999999999962e+01 5.000000000000000000e+01
2.451505063225515652e+06 1.335872999999999955e+01 5.000000000000000000e+01
2.451505089257201646e+06 1.338105999999999973e+01 5.000000000000000000e+01
2.451504969603210688e+06 1.338518999999999970e+01 5.000000000000000000e+01
2.451505236039813142e+06 1.339419999999999966e+01 5.000000000000000000e+01
2.451505100767418742e+06 1.340143999999999913e+01 5.000000000000000000e+01
2.451504974805294070e+06 1.340859999999999985e+01 5.000000000000000000e+01
2.451505104972840752e+06 1.343544999999999945e+01 5.000000000000000000e+01
2.451504969603210688e+06 1.343810000000000038e+01 5.000000000000000000e+01
2.451505247811349574e+06 1.343886999999999965e+01 5.000000000000000000e+01
2.451505087315536104e+06 1.346631000000000000e+01 5.000000000000000000e+01
2.451504964872110635e+06 1.347537999999999947e+01 5.000000000000000000e+01
2.451505101785349660e+06 1.348507999999999996e+01 5.000000000000000000e+01
2.451505114143335726e+06 1.353861999999999988e+01 5.000000000000000000e+01
2.451505045157999732e+06 1.318999999999999950e+01 5.000000000000000000e+01
2.451505046677299775e+06 1.320700000000000074e+01 5.000000000000000000e+01
2.451505047588879708e+06 1.323000000000000043e+01 5.000000000000000000e+01
2.451505057312400080e+06 1.323000000000000043e+01 5.000000000000000000e+01
2.451505055185379926e+06 1.322100000000000009e+01 5.000000000000000000e+01
2.451505088002259843e+06 1.333999999999999986e+01 5.000000000000000000e+01
2.451505108360880055e+06 1.349900000000000055e+01 5.000000000000000000e+01
2.451505133277399931e+06 1.334999999999999964e+01 5.000000000000000000e+01
2.451505130846519955e+06 1.330199999999999960e+01 5.000000000000000000e+01
2.451505127504060045e+06 1.330199999999999960e+01 5.000000000000000000e+01
2.451505139354600105e+06 1.329100000000000037e+01 5.000000000000000000e+01
2.451505142089339904e+06 1.327200000000000024e+01 5.000000000000000000e+01
2.451505144520219881e+06 1.328299999999999947e+01 5.000000000000000000e+01
2.451505153939879965e+06 1.327200000000000024e+01 5.000000000000000000e+01
2.451504982562839985e+06 1.332300000000000040e+01 5.000000000000000000e+01
2.451504990159339737e+06 1.332900000000000063e+01 5.000000000000000000e+01
2.451504991982500069e+06 1.334800000000000075e+01 5.000000000000000000e+01
2.451505003833040129e+06 1.319599999999999973e+01 5.000000000000000000e+01
2.451505007175500039e+06 1.320700000000000074e+01 5.000000000000000000e+01
2.451505013252699748e+06 1.321000000000000085e+01 5.000000000000000000e+01
2.451505052754499950e+06 1.327999999999999936e+01 5.000000000000000000e+01
2.451505057008539792e+06 1.330199999999999960e+01 5.000000000000000000e+01
2.451505063997319899e+06 1.327699999999999925e+01 5.000000000000000000e+01
2.451505068251359742e+06 1.327200000000000024e+01 5.000000000000000000e+01
2.451505093167880084e+06 1.340700000000000003e+01 5.000000000000000000e+01
2.451505086179099977e+06 1.329599999999999937e+01 5.000000000000000000e+01
2.451505226866279729e+06 1.328500000000000014e+01 5.000000000000000000e+01
2.451505223523819819e+06 1.328800000000000026e+01 5.000000000000000000e+01
2.451505217446620110e+06 1.325000000000000000e+01 5.000000000000000000e+01
2.451505208026960026e+06 1.325799999999999912e+01 5.000000000000000000e+01
2.451505231120320037e+06 1.331300000000000061e+01 5.000000000000000000e+01
2.451505212280999869e+06 1.327500000000000036e+01 5.000000000000000000e+01


==> fig/large.txt <==
#phase	mag
0.75646	12.76635
0.80306	12.76878
0.84324	12.76667
0.89495	12.76878
0.94826	12.76979
0.98649	12.76663
1.02703	12.77099
1.06821	12.76400
1.11622	12.76878
1.17027	12.76663
0.89910	12.91752
-0.09746	12.94964
-0.04595	12.94603
-0.00627	12.94698
0.07224	12.92799
0.10909	12.92559
0.14324	12.94603
0.18305	12.93737
0.24595	12.94603
0.28378	12.94603
0.32534	12.93148
0.36314	12.92559
0.39926	12.93737
0.58316	12.94503
0.63878	12.94293
0.78002	12.94247
0.86216	12.94603
0.95332	12.92799
0.98649	12.94603
1.02899	12.92799
1.06216	12.94603
1.10000	12.94824
0.07514	12.95238
0.95622	12.95238
1.03189	12.95238
0.32252	12.96675
0.19730	13.13651
0.21892	13.15767
0.22973	13.18148
0.32072	13.24385
0.11081	13.18413
1.10541	13.18413
0.70000	13.18942
0.63514	13.19471
0.20068	13.22639
0.73514	13.20529
0.77027	13.20529
0.12905	13.21786
1.13651	13.22766
0.63856	13.22046
0.24595	13.22116
0.79459	13.22381
0.59730	13.22646
0.69730	13.22910
0.73784	13.23704
0.15793	13.24129
0.57027	13.24233
-0.17113	13.26601
0.86480	13.27580
-0.11347	13.27941
0.63621	13.26958
0.79189	13.25820
0.09459	13.26614
1.08919	13.26614
0.14646	13.27949
1.14106	13.27949
0.77297	13.28201
0.43771	13.31814
0.58337	13.32400
0.09349	13.34208
1.08837	13.34193
-0.13658	13.32998
0.34324	13.32698
0.37568	13.32698
0.85802	13.32998
0.14865	13.33568
1.14324	13.33568
-0.10955	13.34056
0.61351	13.33757
0.88505	13.34056
-0.07005	13.34423
0.40270	13.34286
0.92201	13.34437
0.35946	13.35873
0.44513	13.38106
-0.06383	13.39414
0.05135	13.38519
0.92819	13.39420
1.04595	13.38519
0.48301	13.40144
0.06847	13.40860
1.06306	13.40860
0.49685	13.43545
-0.02766	13.43887
0.05135	13.43810
0.96693	13.43887
1.04595	13.43810
0.43874	13.46631
0.03578	13.47538
1.02802	13.47541
0.48636	13.48508
0.52703	13.53862

0.3 13.19
0.305 13.207
0.308 13.23
0.34 13.23
0.333 13.221
0.441 13.34
0.508 13.499
0.59 13.35
0.582 13.302
0.571 13.302
0.610 13.291
0.619 13.272
0.627 13.283
0.658 13.272
0.094 13.323
0.119 13.329
0.125 13.348
0.164 13.196
0.175 13.207
0.195 13.210
0.325 13.28
0.339 13.302
0.362 13.277
0.376 13.272
0.458 13.407
0.435 13.296
0.898 13.285
0.887 13.288
0.867 13.250
0.836 13.258
0.912 13.313
0.850 13.275


==> fig/small.txt <==
#phase	mag
0.81486	12.75291
0.86689	12.75225
0.90676	12.75291
0.79054	12.78466
0.88243	12.78466
1.05495	12.78818
0.88649	12.92222
-0.07703	12.92751
-0.03378	12.92751
0.02027	12.92751
0.65946	12.92751
0.11351	12.94339
0.36757	12.94339
0.62703	12.94868
0.65405	12.94868
0.10811	12.96190
0.21351	12.95397
0.36216	12.96190
0.81622	12.95397
-0.05811	12.96455
0.06036	12.96808
0.17387	12.96808
0.39009	12.96808
0.92162	12.96720
0.94144	12.96808
1.01712	12.96808
0.74865	13.04656
0.74865	13.08889
0.77027	13.08889
0.26757	13.13122
0.65676	13.15767
0.35405	13.22646
1.12162	13.23704
0.06216	13.25291
0.24595	13.25291
0.68919	13.25291
1.05676	13.25291
0.18649	13.26878
1.17568	13.26878
0.73784	13.27407
-0.07297	13.27937
0.92162	13.27937
0.40811	13.28466
-0.17027	13.30053
0.82432	13.30053
0.14865	13.31111
1.14324	13.31111
0.48919	13.32169
0.63514	13.32698
0.01892	13.33228
0.51081	13.33228
1.01351	13.33228
-0.17027	13.33757
0.82432	13.33757
0.18108	13.34550
0.20270	13.34286
0.21892	13.34286
1.17568	13.34550
0.02432	13.34815
0.26757	13.34815
0.63514	13.34815
1.01892	13.34815
-0.18108	13.35344
-0.16486	13.35344
0.81351	13.35344
0.82973	13.35344
0.21892	13.36402
0.55946	13.37460
0.13243	13.39048
1.12703	13.39048
0.51622	13.39577
0.62973	13.41164
0.39730	13.41693
0.47838	13.42222
0.08919	13.43280
0.11622	13.43280
1.08378	13.43280
1.11081	13.43280
0.01892	13.44339
0.55405	13.44339
0.73784	13.44339
1.00811	13.44339
-0.06216	13.45397
0.93243	13.45397
-0.05135	13.46720
0.40811	13.46455
0.94865	13.46455
-0.01892	13.46984
0.93243	13.46984
0.97568	13.46984
-0.05676	13.49101
0.93784	13.49101
0.01892	13.50159
0.04595	13.50159
0.40270	13.50159
1.01351	13.50159
1.04054	13.50159
0.02973	13.51217
1.02432	13.51217
-0.00541	13.52011
0.47838	13.51746
0.98649	13.52011
-0.06216	13.52275
0.40270	13.52275
0.93243	13.52275
-0.01351	13.54921
0.02432	13.54921
0.98108	13.54921
1.01351	13.54921
-0.04054	13.56508
0.95405	13.56508
0.45135	13.64444
0.31622	13.38419
0.31622	13.38519
0.31622	13.38619

